One-Shot Pruning of Recurrent Neural Networks by Jacobian Spectrum Evaluation

Recent advances in the sparse neural network literature have made it possible to prune many large feed forward and convolutional networks with only a small quantity of data. Yet, these same techniques often falter when applied to the problem of recovering sparse recurrent networks. These failures are quantitative: when pruned with recent techniques, RNNs typically obtain worse performance than they do under a simple random pruning scheme. The failures are also qualitative: the distribution of active weights in a pruned LSTM or GRU network tend to be concentrated in specific neurons and gates, and not well dispersed across the entire architecture. We seek to rectify both the quantitative and qualitative issues with recurrent network pruning by introducing a new recurrent pruning objective derived from the spectrum of the recurrent Jacobian. Our objective is data efficient (requiring only 64 data points to prune the network), easy to implement, and produces 95% sparse GRUs that significantly improve on existing baselines. We evaluate on sequential MNIST, Billion Words, and Wikitext.

==> reference_stuff/example_project.txt <==
\documentclass{article}

% if you need to pass options to natbib, use, e.g.:
%     \PassOptionsToPackage{numbers, compress}{natbib}
% before loading neurips_2019

% ready for submission
% \usepackage{neurips_2019}

% to compile a preprint version, e.g., for submission to arXiv, add add the
% [preprint] option:
%     \usepackage[preprint]{neurips_2019}

% to compile a camera-ready version, add the [final] option, e.g.:
     \usepackage[final]{neurips_2019}

% to avoid loading the natbib package, add option nonatbib:
%     \usepackage[nonatbib]{neurips_2019}

\usepackage[utf8]{inputenc} % allow utf-8 input
\usepackage[T1]{fontenc}    % use 8-bit T1 fonts
\usepackage{hyperref}       % hyperlinks
\usepackage{url}            % simple URL typesetting
\usepackage{booktabs}       % professional-quality tables
\usepackage{amsfonts}       % blackboard math symbols
\usepackage{nicefrac}       % compact symbols for 1/2, etc.
\usepackage{microtype}      % microtypography

\title{Formatting Instructions For NeurIPS 2019}

% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to LaTeX to determine where to break the
% lines. Using \AND forces a line break at that point. So, if LaTeX puts 3 of 4
% authors names on the first line, and the last on the second line, try using
% \AND instead of \And before the third author name.

\author{%
  David S.~Hippocampus\thanks{Use footnote for providing further information
    about author (webpage, alternative address)---\emph{not} for acknowledging
    funding agencies.} \\
  Department of Computer Science\\
  Cranberry-Lemon University\\
  Pittsburgh, PA 15213 \\
  \texttt{hippo@cs.cranberry-lemon.edu} \\
  % examples of more authors
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \AND
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
}

\begin{document}

\maketitle

\begin{abstract}
  The abstract paragraph should be indented \nicefrac{1}{2}~inch (3~picas) on
  both the left- and right-hand margins. Use 10~point type, with a vertical
  spacing (leading) of 11~points.  The word \textbf{Abstract} must be centered,
  bold, and in point size 12. Two line spaces precede the abstract. The abstract
  must be limited to one paragraph.
\end{abstract}

\section{Submission of papers to NeurIPS 2019}

NeurIPS requires electronic submissions.  The electronic submission site is
\begin{center}
  \url{https://cmt.research.microsoft.com/NeurIPS2019/}
\end{center}

Please read the instructions below carefully and follow them faithfully.

\subsection{Style}

Papers to be submitted to NeurIPS 2019 must be prepared according to the
instructions presented here. Papers may only be up to eight pages long,
including figures. Additional pages \emph{containing only acknowledgments and/or
  cited references} are allowed. Papers that exceed eight pages of content
(ignoring references) will not be reviewed, or in any other way considered for
presentation at the conference.

The margins in 2019 are the same as since 2007, which allow for $\sim$$15\%$
more words in the paper compared to earlier years.

Authors are required to use the NeurIPS \LaTeX{} style files obtainable at the
NeurIPS website as indicated below. Please make sure you use the current files
and not previous versions. Tweaking the style files may be grounds for
rejection.

\subsection{Retrieval of style files}

The style files for NeurIPS and other conference information are available on
the World Wide Web at
\begin{center}
  \url{http://www.neurips.cc/}
\end{center}
The file \verb+neurips_2019.pdf+ contains these instructions and illustrates the
various formatting requirements your NeurIPS paper must satisfy.

The only supported style file for NeurIPS 2019 is \verb+neurips_2019.sty+,
rewritten for \LaTeXe{}.  \textbf{Previous style files for \LaTeX{} 2.09,
  Microsoft Word, and RTF are no longer supported!}

The \LaTeX{} style file contains three optional arguments: \verb+final+, which
creates a camera-ready copy, \verb+preprint+, which creates a preprint for
submission to, e.g., arXiv, and \verb+nonatbib+, which will not load the
\verb+natbib+ package for you in case of package clash.

\paragraph{Preprint option}
If you wish to post a preprint of your work online, e.g., on arXiv, using the
NeurIPS style, please use the \verb+preprint+ option. This will create a
nonanonymized version of your work with the text ``Preprint. Work in progress.''
in the footer. This version may be distributed as you see fit. Please \textbf{do
  not} use the \verb+final+ option, which should \textbf{only} be used for
papers accepted to NeurIPS.

At submission time, please omit the \verb+final+ and \verb+preprint+
options. This will anonymize your submission and add line numbers to aid
review. Please do \emph{not} refer to these line numbers in your paper as they
will be removed during generation of camera-ready copies.

The file \verb+neurips_2019.tex+ may be used as a ``shell'' for writing your
paper. All you have to do is replace the author, title, abstract, and text of
the paper with your own.

The formatting instructions contained in these style files are summarized in
Sections \ref{gen_inst}, \ref{headings}, and \ref{others} below.

\section{General formatting instructions}
\label{gen_inst}

The text must be confined within a rectangle 5.5~inches (33~picas) wide and
9~inches (54~picas) long. The left margin is 1.5~inch (9~picas).  Use 10~point
type with a vertical spacing (leading) of 11~points.  Times New Roman is the
preferred typeface throughout, and will be selected for you by default.
Paragraphs are separated by \nicefrac{1}{2}~line space (5.5 points), with no
indentation.

The paper title should be 17~point, initial caps/lower case, bold, centered
between two horizontal rules. The top rule should be 4~points thick and the
bottom rule should be 1~point thick. Allow \nicefrac{1}{4}~inch space above and
below the title to rules. All pages should start at 1~inch (6~picas) from the
top of the page.

For the final version, authors' names are set in boldface, and each name is
centered above the corresponding address. The lead author's name is to be listed
first (left-most), and the co-authors' names (if different address) are set to
follow. If there is only one co-author, list both author and co-author side by
side.

Please pay special attention to the instructions in Section \ref{others}
regarding figures, tables, acknowledgments, and references.

\section{Headings: first level}
\label{headings}

All headings should be lower case (except for first word and proper nouns),
flush left, and bold.

First-level headings should be in 12-point type.

\subsection{Headings: second level}

Second-level headings should be in 10-point type.

\subsubsection{Headings: third level}

Third-level headings should be in 10-point type.

\paragraph{Paragraphs}

There is also a \verb+\paragraph+ command available, which sets the heading in
bold, flush left, and inline with the text, with the heading followed by 1\,em
of space.

\section{Citations, figures, tables, references}
\label{others}

These instructions apply to everyone.

\subsection{Citations within the text}

The \verb+natbib+ package will be loaded for you by default.  Citations may be
author/year or numeric, as long as you maintain internal consistency.  As to the
format of the references themselves, any style is acceptable as long as it is
used consistently.

The documentation for \verb+natbib+ may be found at
\begin{center}
  \url{http://mirrors.ctan.org/macros/latex/contrib/natbib/natnotes.pdf}
\end{center}
Of note is the command \verb+\citet+, which produces citations appropriate for
use in inline text.  For example,
\begin{verbatim}
   \citet{hasselmo} investigated\dots
\end{verbatim}
produces
\begin{quote}
  Hasselmo, et al.\ (1995) investigated\dots
\end{quote}

If you wish to load the \verb+natbib+ package with options, you may add the
following before loading the \verb+neurips_2019+ package:
\begin{verbatim}
   \PassOptionsToPackage{options}{natbib}
\end{verbatim}

If \verb+natbib+ clashes with another package you load, you can add the optional
argument \verb+nonatbib+ when loading the style file:
\begin{verbatim}
   \usepackage[nonatbib]{neurips_2019}
\end{verbatim}

As submission is double blind, refer to your own published work in the third
person. That is, use ``In the previous work of Jones et al.\ [4],'' not ``In our
previous work [4].'' If you cite your other papers that are not widely available
(e.g., a journal paper under review), use anonymous author names in the
citation, e.g., an author of the form ``A.\ Anonymous.''

\subsection{Footnotes}

Footnotes should be used sparingly.  If you do require a footnote, indicate
footnotes with a number\footnote{Sample of the first footnote.} in the
text. Place the footnotes at the bottom of the page on which they appear.
Precede the footnote with a horizontal rule of 2~inches (12~picas).

Note that footnotes are properly typeset \emph{after} punctuation
marks.\footnote{As in this example.}

\subsection{Figures}

\begin{figure}
  \centering
  \fbox{\rule[-.5cm]{0cm}{4cm} \rule[-.5cm]{4cm}{0cm}}
  \caption{Sample figure caption.}
\end{figure}

All artwork must be neat, clean, and legible. Lines should be dark enough for
purposes of reproduction. The figure number and caption always appear after the
figure. Place one line space before the figure caption and one line space after
the figure. The figure caption should be lower case (except for first word and
proper nouns); figures are numbered consecutively.

You may use color figures.  However, it is best for the figure captions and the
paper body to be legible if the paper is printed in either black/white or in
color.

\subsection{Tables}

All tables must be centered, neat, clean and legible.  The table number and
title always appear before the table.  See Table~\ref{sample-table}.

Place one line space before the table title, one line space after the
table title, and one line space after the table. The table title must
be lower case (except for first word and proper nouns); tables are
numbered consecutively.

Note that publication-quality tables \emph{do not contain vertical rules.} We
strongly suggest the use of the \verb+booktabs+ package, which allows for
typesetting high-quality, professional tables:
\begin{center}
  \url{https://www.ctan.org/pkg/booktabs}
\end{center}
This package was used to typeset Table~\ref{sample-table}.

\begin{table}
  \caption{Sample table title}
  \label{sample-table}
  \centering
  \begin{tabular}{lll}
    \toprule
    \multicolumn{2}{c}{Part}                   \\
    \cmidrule(r){1-2}
    Name     & Description     & Size ($\mu$m) \\
    \midrule
    Dendrite & Input terminal  & $\sim$100     \\
    Axon     & Output terminal & $\sim$10      \\
    Soma     & Cell body       & up to $10^6$  \\
    \bottomrule
  \end{tabular}
\end{table}

\section{Final instructions}

Do not change any aspects of the formatting parameters in the style files.  In
particular, do not modify the width or length of the rectangle the text should
fit into, and do not change font sizes (except perhaps in the
\textbf{References} section; see below). Please note that pages should be
numbered.

\section{Preparing PDF files}

Please prepare submission files with paper size ``US Letter,'' and not, for
example, ``A4.''

Fonts were the main cause of problems in the past years. Your PDF file must only
contain Type 1 or Embedded TrueType fonts. Here are a few instructions to
achieve this.

\begin{itemize}

\item You should directly generate PDF files using \verb+pdflatex+.

\item You can check which fonts a PDF files uses.  In Acrobat Reader, select the
  menu Files$>$Document Properties$>$Fonts and select Show All Fonts. You can
  also use the program \verb+pdffonts+ which comes with \verb+xpdf+ and is
  available out-of-the-box on most Linux machines.

\item The IEEE has recommendations for generating PDF files whose fonts are also
  acceptable for NeurIPS. Please see
  \url{http://www.emfield.org/icuwb2010/downloads/IEEE-PDF-SpecV32.pdf}

\item \verb+xfig+ "patterned" shapes are implemented with bitmap fonts.  Use
  "solid" shapes instead.

\item The \verb+\bbold+ package almost always uses bitmap fonts.  You should use
  the equivalent AMS Fonts:
\begin{verbatim}
   \usepackage{amsfonts}
\end{verbatim}
followed by, e.g., \verb+\mathbb{R}+, \verb+\mathbb{N}+, or \verb+\mathbb{C}+
for $\mathbb{R}$, $\mathbb{N}$ or $\mathbb{C}$.  You can also use the following
workaround for reals, natural and complex:
\begin{verbatim}
   \newcommand{\RR}{I\!\!R} %real numbers
   \newcommand{\Nat}{I\!\!N} %natural numbers
   \newcommand{\CC}{I\!\!\!\!C} %complex numbers
\end{verbatim}
Note that \verb+amsfonts+ is automatically loaded by the \verb+amssymb+ package.

\end{itemize}

If your file contains type 3 fonts or non embedded TrueType fonts, we will ask
you to fix it.

\subsection{Margins in \LaTeX{}}

Most of the margin problems come from figures positioned by hand using
\verb+\special+ or other commands. We suggest using the command
\verb+\includegraphics+ from the \verb+graphicx+ package. Always specify the
figure width as a multiple of the line width as in the example below:
\begin{verbatim}
   \usepackage[pdftex]{graphicx} ...
   \includegraphics[width=0.8\linewidth]{myfile.pdf}
\end{verbatim}
See Section 4.4 in the graphics bundle documentation
(\url{http://mirrors.ctan.org/macros/latex/required/graphics/grfguide.pdf})

A number of width problems arise when \LaTeX{} cannot properly hyphenate a
line. Please give LaTeX hyphenation hints using the \verb+\-+ command when
necessary.

\subsubsection*{Acknowledgments}

Use unnumbered third level headings for the acknowledgments. All acknowledgments
go at the end of the paper. Do not include acknowledgments in the anonymized
submission, only in the final paper.

\section*{References}

References follow the acknowledgments. Use unnumbered first-level heading for
the references. Any choice of citation style is acceptable as long as you are
consistent. It is permissible to reduce the font size to \verb+small+ (9 point)
when listing the references. {\bf Remember that you can use more than eight
  pages as long as the additional pages contain \emph{only} cited references.}
\medskip

\small

[1] Alexander, J.A.\ \& Mozer, M.C.\ (1995) Template-based algorithms for
connectionist rule extraction. In G.\ Tesauro, D.S.\ Touretzky and T.K.\ Leen
(eds.), {\it Advances in Neural Information Processing Systems 7},
pp.\ 609--616. Cambridge, MA: MIT Press.

[2] Bower, J.M.\ \& Beeman, D.\ (1995) {\it The Book of GENESIS: Exploring
  Realistic Neural Models with the GEneral NEural SImulation System.}  New York:
TELOS/Springer--Verlag.

[3] Hasselmo, M.E., Schnell, E.\ \& Barkai, E.\ (1995) Dynamics of learning and
recall at excitatory recurrent synapses and cholinergic modulation in rat
hippocampal region CA3. {\it Journal of Neuroscience} {\bf 15}(7):5249-5262.

\end{document}


==> reference_stuff/master_reference_list.txt <==
@TechReport{mitchell80,
  author = 	 "T. M. Mitchell",
  title = 	 "The Need for Biases in Learning Generalizations",
  institution =  "Computer Science Department, Rutgers University",
  year = 	 "1980",
  address =	 "New Brunswick, MA",
}

@phdthesis{kearns89,
  author = {M. J. Kearns},
  title =  {Computational Complexity of Machine Learning},
  school = {Department of Computer Science, Harvard University},
  year =   {1989}
}

@Book{MachineLearningI,
  editor = 	 "R. S. Michalski and J. G. Carbonell and T.
		  M. Mitchell",
  title = 	 "Machine Learning: An Artificial Intelligence
		  Approach, Vol. I",
  publisher = 	 "Tioga",
  year = 	 "1983",
  address =	 "Palo Alto, CA"
}

@Book{DudaHart2nd,
  author =       "R. O. Duda and P. E. Hart and D. G. Stork",
  title =        "Pattern Classification",
  publisher =    "John Wiley and Sons",
  edition =      "2nd",
  year =         "2000"
}

@misc{anonymous,
  title= {Suppressed for Anonymity},
  author= {Author, N. N.},
  year= {2019}
}

@InCollection{Newell81,
  author =       "A. Newell and P. S. Rosenbloom",
  title =        "Mechanisms of Skill Acquisition and the Law of
                  Practice", 
  booktitle =    "Cognitive Skills and Their Acquisition",
  pages =        "1--51",
  publisher =    "Lawrence Erlbaum Associates, Inc.",
  year =         "1981",
  editor =       "J. R. Anderson",
  chapter =      "1",
  address =      "Hillsdale, NJ"
}


@Article{Samuel59,
  author = 	 "A. L. Samuel",
  title = 	 "Some Studies in Machine Learning Using the Game of
		  Checkers",
  journal =	 "IBM Journal of Research and Development",
  year =	 "1959",
  volume =	 "3",
  number =	 "3",
  pages =	 "211--229"
}


@article{vime,
  title={Vime: Variational information maximizing exploration},
  author={Houthooft, R. and Chen, X. and Duan, Y. and Schulman, J. and De Turck, F. and Abbeel, P.},
  journal={NIPS},
  year={2016}
}

@article{auxTasks,
  title={Reinforcement learning with unsupervised auxiliary tasks},
  author={Jaderberg, M. et al.},
  journal={5th Int. Conf. Learn. Representations},
  year={2017}
}

@article{reversableLearning,
  title={Gradient-based hyperparameter optimization through reversible learning},
  author={Maclaurin, D. and Duvenaud, D. and Adams, R. P.},
  journal={In Proceedings of the 32nd International Conference on Machine Learning},
  year={2015}
}


@article{lirpg,
  title={On Learning Intrinsic Rewards for Policy Gradient Methods},
  author={Zheng, Zeyu and Oh, Junhyuk, and Singh, Satinder},
  journal={In NIPS},
  year={2018}
}

@article{Plappert2017ParameterSN,
  title={Parameter Space Noise for Exploration},
  author={Matthias Plappert and Rein Houthooft and Prafulla Dhariwal and Szymon Sidor and Richard Y. Chen and Xi Chen and Tamim Asfour and Pieter Abbeel and Marcin Andrychowicz},
  journal={ICLR},
  year={2017},
  volume={}
}

@inproceedings{pathakICMl17curiosity,
    Author = {Pathak, Deepak and
    Agrawal, Pulkit and
    Efros, Alexei A. and
    Darrell, Trevor},
    Title = {Curiosity-driven Exploration
    by Self-supervised Prediction},
    Booktitle = {ICML},
    Year = {2017}
}


@article{kearns,
  title={Near-optimal reinforcement learning in polynomial time},
  author={Kearns, M. J. and Singh, S. P.},
  journal={Machine Learning},
  year={2002}
}

@article{rmax,
  title={R-max - a general polynomial time algorithm for near-optimal reinforcement learning},
  author={Brafman, R. I. and Tennenholtz, M.},
  journal={Journal of Machine Learning Research},
  year={2002}
}

@article{beb,
  title={Near-bayesian exploration in polynomial time},
  author={Kolter, J. Z. and Ng, A. Y.},
  journal={ICML},
  year={2009}
}

@article{boltzman,
  title={Exploration Strategies for Model-based Learning in Multi-agent Systems},
  author={Carmel, D. and Markovitch, S.},
  journal={Autonomous Agents and Multi-Agent Systems},
  year={1999}
}


@article{hash,
  title={exploration: A study of count-based exploration for deep reinforcement learning.},
  author={Tang, H. and Houthooft, R. and Foote, D. and Stooke, A. and Chen, X. and Duan, Y. and Schulman, J. and De Turck, F. and Abbeel, P.},
  journal={arXiv:1611.04717},
  year={2016}
}



@article{bootstrapdqn,
  title={Deep exploration via bootstrapped dqn},
  author={Osband, I. and Blundell, C. and Pritzel, A. and Van Roy, B.},
  journal={NIPS},
  year={2016}
}

@article{stadie,
  title={Incentivizing exploration in reinforcement learning with deep predictive models},
  author={Stadie, Bradly C. and Levine, S. and Abbeel, P.},
  journal={arXiv:1507.00814},
  year={2015}
}

@article{countbased,
  title={Unifying count based exploration and intrinsic motivation},
  author={Bellemare, M. and Srinivasan, S. and Ostrovski, G. and Schaul, T. and Saxton, D. and Munos, R.},
  journal={NIPS},
  year={2016}
}

@article{countbased2,
  title={Count-based exploration with neural density models},
  author={Ostrovski, G. and Bellemare, M. G. and Oord, A. v. d. and Munos, R.},
  journal={arXiv:1703.01310},
  year={2017}
}


@article{Ngo2012,
abstract = {Artificial curiosity tries to maximize learning progress.We apply this concept to a physical system. Our Katana robot arm curiously plays with wooden blocks, using vision, reaching, and grasping. It is intrinsically motivated to explore its world. As a by-product, it learns how to place blocks stably, and how to stack blocks},
author = {Ngo, Hung and Luciw, Matthew and Forster, Alexander and Schmidhuber, Juergen},
doi = {10.1109/IJCNN.2012.6252824},
file = {:Users/ge/Documents/Mendeley/Ngo et al/Ngo et al., 2012, Proceedings of the International Joint Conference on Neural Networks, Learning skills from play Artificial curiosity o.pdf:pdf},
isbn = {9781467314909},
issn = {2161-4393},
journal = {Proceedings of the International Joint Conference on Neural Networks},
mendeley-groups = {curiosity},
pages = {10--15},
title = {{Learning skills from play: Artificial curiosity on a Katana robot arm}},
year = {2012}
}
@article{Graziano2011,
abstract = {Curiosity is an essential driving force for science as well as technology, and has led mankind to explore its surroundings, all the way to our current understanding of the uni-verse. Space science and exploration is at the pinnacle of each of these developments, in that it requires the most advanced technology, ex-plores our world and outer space, and con-stantly pushes the frontier of scientific knowl-edge. Manned space missions carry dispro-portionate costs and risks, so it is only natural for the field to strive for autonomous explo-ration. While recent innovations in engineer-ing, robotics and AI provide solutions to many sub-problems of autonomous exploration, in-sufficient emphasis has been on the higher level question of autonomously deciding what to explore. Artificial curiosity, the subject of this paper, precisely addresses this issue. We will introduce formal notions of " interesting-ness " based on the concepts of (1) compres-sion progress through discovery of novel regu-larities in the observations, and (2) coherence progress through selection of data that " fits " the already known data in a compression-based way. Further, we discuss how to con-struct a system that exhibits curiosity driven by the interestingness of certain types of novel observations, with the mission to curiously go where no probe has gone before.},
author = {Graziano, Vincent and Glasmachers, Tobias and Schaul, Tom and Pape, Leo and Cuccu, Giuseppe and Leitner, Jurgen and Schmidhuber, J{\"{u}}rgen},
doi = {10.2420/AF04.2011.41},
file = {:Users/ge/Documents/Mendeley/Graziano et al/Graziano et al., 2011, Acta Futura, Artificial Curiosity for Autonomous Space Exploration.pdf:pdf},
journal = {Acta Futura},
mendeley-groups = {curiosity},
number = {1},
pages = {41--51},
title = {{Artificial Curiosity for Autonomous Space Exploration}},
url = {http://dx.doi.org/10.2420/AF04.2011.41},
volume = {1},
year = {2011}
}
@article{Schmidhuber1991,
abstract = {Wie k{\"{o}}nnen Maschinen zielgerichtet und selbstgesteuert lernen? Durch Neugier. Je gr{\"{o}}{\ss}er die M{\"{o}}glichkeit, bereits bestehende Data-Compressors zu verbessern, desto gr{\"{o}}{\ss}er die Neugier.},
author = {Schmidhuber, J{\"{u}}rgen},
file = {:Users/ge/Documents/Mendeley/Schmidhuber/Schmidhuber, 1991, Meyer, J.A. and Wilson, S.W. (eds) From Animals to animats, A Possibility for Implementing Curiosity and Boredom in.pdf:pdf},
isbn = {0-262-63138-5},
journal = {Meyer, J.A. and Wilson, S.W. (eds) : From Animals to animats},
mendeley-groups = {curiosity},
pages = {222--227},
title = {{A Possibility for Implementing Curiosity and Boredom in Model-Building Neural Controllers}},
year = {1991}
}
@article{Schmidhuber2015,
abstract = {This paper addresses the general problem of reinforcement learning (RL) in partially observable environments. In 2013, our large RL recurrent neural networks (RNNs) learned from scratch to drive simulated cars from high-dimensional video input. However, real brains are more powerful in many ways. In particular, they learn a predictive model of their initially unknown environment, and somehow use it for abstract (e.g., hierarchical) planning and reasoning. Guided by algorithmic information theory, we describe RNN-based AIs (RNNAIs) designed to do the same. Such an RNNAI can be trained on never-ending sequences of tasks, some of them provided by the user, others invented by the RNNAI itself in a curious, playful fashion, to improve its RNN-based world model. Unlike our previous model-building RNN-based RL machines dating back to 1990, the RNNAI learns to actively query its model for abstract reasoning and planning and decision making, essentially "learning to think." The basic ideas of this report can be applied to many other cases where one RNN-like system exploits the algorithmic information content of another. They are taken from a grant proposal submitted in Fall 2014, and also explain concepts such as "mirror neurons." Experimental results will be described in separate papers.},
archivePrefix = {arXiv},
arxivId = {1511.09249},
author = {Schmidhuber, Juergen},
doi = {1511.09249v1},
eprint = {1511.09249},
journal = {arXiv},
file = {:Users/ge/Documents/Mendeley/Schmidhuber/Schmidhuber, 2015, Unknown, On Learning to Think Algorithmic Information Theory for Novel Combinations of Reinforcement Learning Control.pdf:pdf},
isbn = {9781577357384},
issn = {10450823},
mendeley-groups = {curiosity},
pages = {1--36},
pmid = {1000303116},
title = {{On Learning to Think: Algorithmic Information Theory for Novel Combinations of Reinforcement Learning Controllers and Recurrent Neural World Models}},
url = {http://arxiv.org/abs/1511.09249},
year = {2015}
}

@article{Storck1995,
abstract = {For an agent living in a non-deterministic Markov environment (NME), what is, in theory, the fastest way of acquiring information about its statistical properties? The answer is: to design "optimal" sequences of "experiments" by performing action sequences that maximize expected information gain. This notion is implemented by combining concepts from information theory and reinforcement learning. Experiments show that the resulting method, reinforcement driven information acquisition, can explore certain NMEs much faster than conventional random exploration.},
author = {Storck, Jan and Hochreiter, Sepp and Schmidhuber, J{\"{u}}rgen},
file = {:Users/ge/Documents/Mendeley/Storck, Hochreiter, Schmidhuber/Storck, Hochreiter, Schmidhuber, 1995, Proceedings of the International {\ldots}, Reinforcement driven information acquisition in non-determi.pdf:pdf},
journal = {Proceedings of the International {\ldots}},
keywords = {Exploration,Q-learning,Reinforcement learning,information gain,maximum likelihood models,non-deterministic Markovian environments,reinforcement directed information acquisition},
mendeley-groups = {curiosity},
pages = {159--164},
title = {{Reinforcement driven information acquisition in non-deterministic environments}},
volume = {2},
year = {1995}
}
@article{Sun2011,
abstract = {To maximize its success, an AGI typically needs to explore its initially unknown world. Is there an optimal way of doing so? Here we derive an affirmative answer for a broad class of environments.},
archivePrefix = {arXiv},
arxivId = {1103.5708},
author = {Sun, Yi and Gomez, Faustino and Schmidhuber, J{\"{u}}rgen},
doi = {10.1007/978-3-642-22887-2_5},
eprint = {1103.5708},
file = {:Users/ge/Documents/Mendeley/Sun, Gomez, Schmidhuber/Sun, Gomez, Schmidhuber, 2011, Lecture Notes in Computer Science (including subseries Lecture Notes in Artificial Intelligence and Lectu.pdf:pdf},
isbn = {9783642228865},
issn = {03029743},
journal = {Lecture Notes in Computer Science (including subseries Lecture Notes in Artificial Intelligence and Lecture Notes in Bioinformatics)},
mendeley-groups = {curiosity},
pages = {41--51},
title = {{Planning to be surprised: Optimal Bayesian exploration in dynamic environments}},
volume = {6830 LNAI},
year = {2011}
}

@article{schex1,
author = {J. Schmidhuber},
journal = {Artificial Intelligence},
title = {Continual curiosity-driven skill acquisition from high-dimensional video inputs for humanoid robots},
year = {2015}
}

@article{schex2,
author = {Kompella and Stollenga and Luciw and Schmidhuber.},
journal = {Advances in Evolutionary Computing},
title = {Exploring the Predictable},
year = {2002}
}

@article{schex3,
author = {J. Schmidhuber and J.  Zhao and N. Schraudolph},
journal = {Learning to learn, Kluwer},
title = {Reinforcement learning with self-modifying policies},
year = {1997}
}


@article{hrlrev,
author = {Barto and Mahadevan},
journal = {Discrete Event Dynamic Systems},
title = {Recent advances in hierarchical reinforcement learning},
year = {2003}
}

@article{schex4,
author = {Wiering and Schmidhuber},
journal = {Adaptive Behavior},
title = {HQ-Learning},
year = {1997}
}

@article{schex5,
author = {Schmidhuber},
journal = {Artificial General Intelligence},
title = {Gödel machines: Fully Self-Referential Optimal Universal Self-Improvers},
year = {2006}
}

@article{schex6,
author = {Schmidhuber},
journal = {Diploma thesis, TUM},
title = {Evolutionary principles in self-referential learning, or on learning how to learn: The meta-meta-... hook},
year = {1987}
}


@article{thurn,
author = {Thrun},
journal = {NIPS},
title = {Is learning the n-th thing any easier than learning the first?},
year = {1996}
}

@article{ng,
author = {Ng, Andrew Y and Harada,Daishi and Russell, Stuart J},
journal = {ICML},
title = {Policy invariance under reward transformations: Theory and application to reward shaping.},
year = {1999}
}


@article{feudal,
  title={Feudal networks for hierarchical reinforcement learning},
  author={Vezhnevets, A. S. and Osindero, S. and Schaul, T. and Heess, N. and Jaderberg, M. and Silver, D. and Kavukcuoglu, K.},
  journal={arXiv preprint arXiv:1703.01161},
  year={2017}
}


@article{optioncritic,
  title={The option-critic architecture},
  author={Bacon, P. and Precup, D.},
  journal={In NIPS Deep RL Workshop},
  year={2015}
}

@article{minecraft,
  title={A Deep Hierarchical Approach to Lifelong Learning in Minecraft},
  author={Tessler, C. Givony, S. and Zahavy, T. and Mankowitz, D.J. and Mannor, S.},
  journal={arXiv:1604.07255},
  year={2016}
}

@article{progressive,
  title={Progressive neural networks},
  author={Rusu, A. A.  and Rabinowitz, N. C. and Desjardins, G. and Soyer, H. and Kirkpatrick, J. and Kavukcuoglu, K. and Pascanu, R. and Hadsell, R.},
  journal={CoRR, vol. abs/1606.04671},
  year={2016}
}

@article{metaGradient,
  title={Meta-gradient reinforcement learning},
  author={Xu, Z. and van Hasselt, H. and Silver, D.},
  journal={arXiv:1805.09801},
  year={2018}
}

@article{languageGrounding,
  title={Gated-attention architectures for task-oriented language grounding},
  author={Chaplot, D. S. and Sathyendra, K. M. and Pasumarthi, R. K. and Rajagopal, D. and Salakhutdinov, R.},
  journal={arXiv:1706.07230},
  year={2017}
}


@article{perez,
  title={Film: Visual reasoning with a general conditioning layer},
  author={Perez, E. and Strub, F. and de Vries, H. and Dumoulin, V. and Courville, A.},
  journal={arXiv:1709.07871},
  year={2017}
}

@article{stn,
  title={Self-Tuning Networks: Bilevel Optimization of Hyperparameters using Structured Best-Response Functions },
  author={Mackay, Matthew and Vicol, Paul and Lorraine, Jonathan and Duvenaud, David and Grosse, Roger},
  journal={ICLR},
  year={2019}
}

@article{hypernets,
  title={Stochastic hyperparameter optimization through hypernetworks},
  author={Lorraine, Jonathan and Duvenaud, David},
  journal={CoRR, abs/1802.09419},
  year={2018}
}

@article{forwardAndReverse,
  title={Forward and reverse gradient based hyperparameter optimization},
  author={Franceschi, Luca and Donini, Michele and Frasconi, Paolo and Pontil, Massimiliano},
  journal={ICML},
  year={2017}
}

@article{bayesianopt,
  title={Scalable bayesian optimization using deep neural networks},
  author={Snoek, Jasper and Rippel, Oren and Swersky, Kevinn and Kiros, Ryan and Satish, Nadathur and Sundaram, Narayanan and Patwary, Md and
  Ali, Mostofa and Adams, Ryan P and et al.},
  journal={ICML},
  year={2015}
}

@article{mujoco,
  title={Mujoco: A physics engine for model-based control.},
  author={Todorov, Emanuel and Erez, Tom and Tassa, Yuval. },
  journal={IROS},
  year={2012}
}

@article{gym,
  title={Mujoco: A physics engine for model-based control.},
  author={Brockman, G. and Cheung, V. and Pettersson, L. and Schneider, J. and Schulman, J. and Tang, J. and Zaremba, W.},
  journal={arXiv:1606.01540},
  year={2016}
}

@article{Ba2016LayerN,
  title={Layer Normalization},
  author={Ba, Jimmy and Kiros, Ryan and Hinton, Geoffrey E},
  journal={CoRR},
  year={2016},
  volume={abs/1607.06450}
}



@InProceedings{pmlr-v80-munkhdalai18a,
  title = 	 {Rapid Adaptation with Conditionally Shifted Neurons},
  author = 	 {Munkhdalai, Tsendsuren and Yuan, Xingdi and Mehri, Soroush and Trischler, Adam},
  booktitle = 	 {Proceedings of the 35th International Conference on Machine Learning},
  pages = 	 {3664--3673},
  year = 	 {2018},
  editor = 	 {Dy, Jennifer and Krause, Andreas},
  volume = 	 {80},
  series = 	 {Proceedings of Machine Learning Research},
  address = 	 {Stockholmsmässan, Stockholm Sweden},
  month = 	 {10--15 Jul},
  publisher = 	 {PMLR},
  pdf = 	 {http://proceedings.mlr.press/v80/munkhdalai18a/munkhdalai18a.pdf},
  url = 	 {http://proceedings.mlr.press/v80/munkhdalai18a.html},
  abstract = 	 {We describe a mechanism by which artificial neural networks can learn rapid adaptation - the ability to adapt on the fly, with little data, to new tasks - that we call conditionally shifted neurons. We apply this mechanism in the framework of metalearning, where the aim is to replicate some of the flexibility of human learning in machines. Conditionally shifted neurons modify their activation values with task-specific shifts retrieved from a memory module, which is populated rapidly based on limited task experience. On metalearning benchmarks from the vision and language domains, models augmented with conditionally shifted neurons achieve state-of-the-art results.}
}

@article{bilevel_ho_meta,
    title = {Bilevel Programming for Hyperparameter Optimization and Meta-Learning},
    author = {Franceschi, Luca and Frasconi, Paolo and Salzo, Saverio and Grazzi, Riccardo and Pontil, Massimiliano},
    journal={ICML},
    year={2018}
}

@article{ho_approximate_gradient,
    title = {Hyperparameter optimization with approximate gradient},
    author = {Pedregosa, Fabian},
    journal = {ICML},
    year = {2016}
}

@article{trpo,
    title = {Trust Region Policy Optimization},
    author = {Schulman, John and Levine, Sergey and Moritz, Philipp and Jordan, Michael and Abbeel, Pieter },
    journal = {ICML},
    year = {2015}
}

@article{ppo,
    title = {Proximal Policy Optimization Algorithms},
    author = {Schulman, John and Wolski, Filip and Dhariwal, Prafulla and Radford, Alec and Klimov, Oleg},
    journal = {arXiv:1707.06347},
    year = {2017}
}

@article{gae,
    title = {High-Dimensional Continuous Control Using Generalized Advantage Estimation},
    author = {Schulman, John and Moritz, Philipp and Levine, Sergey and Jordan, Michael and Abbeel, Pieter}, 
    journal = {ICLR},
    year = {2016}
}

@article{hypernet,
    title = {HyperNetworks},
    author = {Ha, David and Dai, Andrew and V. Le, Quoc},
    journal = {ICLR},
    year = {2017}
}

@article{artistic_style,
    title = {A learned representation for artistic style},
    author = {Dumoulin, V. and Shlens, J. and Kudlur, M.},
    journal = {ICLR},
    year = {2017}
}

@article{gated_attention,
    title = {Gated-attention readers for text comprehension},
    author = {Dhingra, B. and Liu, H. and Yang, Z. and Cohen, W.W. and Salakhutdinov, R.},
    journal = {Proceedings of the Annual Meeting of the Association for Computational Linguistics},
    year = {2017}
}

@article{gated_attention_rl,
    title = {Gated-attention architectures for task-oriented language grounding},
    author = {Chaplot, D.S. and Sathyendra, K.M. and Pasumarthi, R.K. and Rajagopal, D. and Salakhutdinov, R.},
    journal = {ACL Workshop on Language Grounding for Robotics},
    year = {2017}
}

@article{pixelcnn,
    title = {Conditional image generation with PixelCNN decoders},
    author = {van den Oord, A. and Kalchbrenner, N. and Espeholt, L. and Vinyals, O. and Graves, A. and Kavukcuoglu, K.},
    journal = {Advances in Neural Information Processing Systems},
    year = {2016}
}

